Anatomy of an ionized bubble: NIRCam grism spectroscopy of the $z=6.6$ double-peaked Lyman-$\alpha$ emitter COLA1 and its environment

The increasingly neutral intergalactic gas at $z>6$ impacts the Lyman-$\alpha$ flux observed from galaxies. One luminous galaxy, COLA1, stands out because of its unique double-peaked Ly$\alpha$ line at $z=6.6$, unseen in any simulation of reionization. Here we present JWST/NIRCam wide-field slitless spectroscopy in a 21 arcmin$^2$ field centered on COLA1. We find 141 galaxies spectroscopically-selected through the [OIII]($\lambda4969,5008$) doublet at $5.35<z<6.95$, with 40 of these sources showing H$\beta$. For COLA1 we additionally detect [OIII]$_{4363}$ and H$\gamma$. We measure a systemic redshift of $z=6.5917$ for COLA1, confirming the double-peak nature of the Ly$\alpha$ profile. This implies that it resides in a highly ionized bubble and that it is leaking ionizing photons with a high escape fraction $f_{\rm esc}{\rm (LyC)}=20$-$50$%, making it a prime laboratory to study Lyman continuum escape in the Epoch of Reionization. COLA1 shows all the signs of a prolific ionizer with a Ly$\alpha$ escape fraction of $81\pm5\%$, Balmer decrement indicating no dust, a steep UV slope ($\beta_{\rm UV}=-3.2\pm 0.4$), and a star-formation surface density $\gtrsim 10\times$ that of typical galaxies at similar redshift. We detect 5 galaxies in COLA1's close environment ($\Delta z<0.02$). Exploiting the high spectroscopic completeness inherent to grism surveys, and using mock simulations that mimic the selection function, we show the that number of detected companions is very typical for a similarly UV-bright ($M_{\rm{UV}}\sim-21.3$) galaxy; that is, the ionized bubble around COLA1 is unlikely due to an excessively large over-density. Instead, the measured ionizing properties suggest that COLA1 by itself might be powering the bubble required to explain its double-peaked Ly$\alpha$ profile ($R_{\rm ion}\approx0.7$ pMpc), with minor contribution from detected neighbours ($-17.5>M_{\rm UV}>-19.5$).

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

